Permissionless and Asynchronous Asset Transfer [Technical Report]

Most modern asset transfer systems use consensus to maintain a totally ordered chain of transactions. It was recently shown that consensus is not always necessary for implementing asset transfer. More efficient, asynchronous solutions can be built using reliable broadcast instead of consensus. This approach has been originally used in the closed (permissioned) setting. In this paper, we extend it to the open (permissionless) environment. We present Pastro, a permissionless and asynchronous asset-transfer implementation, in which quorum systems, traditionally used in reliable broadcast, are replaced with a weighted Proof-of-Stake mechanism. Pastro tolerates a dynamic adversary that is able to adaptively corrupt participants based on the assets owned by them.

==> LA-PoS/DISC21-reviews.txt <==
Review #71A
Overall merit
4. 
Accept

Explanation of your recommendation
## Paper Summary

The paper describes Pastro, a distributed protocol for asset transfer without a possibility of double-spending, in a permissionless Byznitine setting, which relies on a reliable broadcast instead of consensus. The system operates with an UTxO-style model of transactions ordered as a DAG, and employ the mechanism of "configurations"---sets of valid accepted transactions that grow monotonically. It also relies on proof of stake and forward-secure digital signatures to ensure Byzantine fault tolerance in the presence of dynamic adversaries. The paper explains the protocol in details, provides a proof sketch of its correctness, and outlines its current limitations as well as possible ways to address them in a practical setting.

## Assessment

Overall, I enjoyed reading this paper: it clearly positions the result with regard to the existing related work and outlines the differences and the novelty of the proposal. The exposition of the protocol is rather technical, but each individual component makes sense. As I'm not an expert in the protocol design, I cannot immediately point out any individual flaws, but I would suggest the authors to adopt a more "modular" presentation of different routines and sub-protocols, possibly backing them with the corresponding lemmas---this would make much easier to make sense of the correctness argument.

Perhaps, I missed this, but I could not find what makes asset transfers and the DAG-shaped model of transactions essential for the design of the protocol. I would assume, any commutative interactions could be tackled in a similar way, as long as there is some notion of ordering between them. That is, perhaps, the system could have a more broad application in replicating the logic of state machines (e.g., simple smart contracts) with commutative transitions, with the ordering imposed by the order of steps for each individual machine. In this case, it would be also interesting to see if this set up could be combined in a hybrid way with transactions that require consensus.

Questions for authors’ response
* Could you please characterise what abstract properties transactions have to
  satisfy in order to fit into your system and whether its design can be
  generalised beyond the transfer of assets?

Comments for author
While this is not a big downside of this work (as it presents a theoretical construction), it would be nice to see whether the consensus-less set up indeed buys a lot of advantage in terms of throughput in practice. With this regard, it would be interesting to see a comparison between Pastro and other proof-of-stake systems, such as, e.g., Algorand, in terms of performance.

Review #71B
Overall merit
5. 
Strong accept

Explanation of your recommendation
This paper studies an interesting and potentially very useful problem -- implementing cryptocurrency (asset transfer) without using consensus. Prior work has studied the problem in static (permissioned) systems or dynamic (permissionless) systems with a static adversary. This work studies dynamic systems with a dynamic adversary. While the technical contribution is gluing prior components (lattice agreement, WRB, forward-secure signature) together, I find the paper very well written, and the integration is elegant. I also appreciate the discussion on more practical aspects at the end of the work.

Strength: important problem, great presentation, practical implications

Weakness: small technical contribution, proofs mostly in appendix (intuition presented in the main text requires knowledge of lattice agreement and some prior works to fully absorb)

Questions for authors’ response
Can you use WURB at every place instead of WRB? This seems to simplify the presentation and discussion.

I’m curious about the common assumptions for adversary in PoS. What if a good node sends money to bad nodes? Then eventually bad nodes would gain enough stakes, and the system is not functioning?

Comments for author
Nice work. I enjoyed reading the paper. It is a complicated protocol that builds on top of many recent techniques. The authors did a great job to present key ideas without overwhelming the technical details. The formalism and definitions are also nicely introduced so that I’m not lost in all the definitions. Please find my minor comments below:

Line 59: I understand if configurations follow a lattice order, then it’s easier to reason with. However, this doesn’t seem follow from the earlier discussion in this paragraph. It could be possible that some systems work with configurations that do NOT follow a lattice order?

Line 106: spell out VRFs. And is Ethereum using VRF? It’s not clear from this paragraph.

Line 127: does [19,20] bound #configurations for liveness? 

Line 133: where is a global clock used? If it’s only used in full proof, then this doesn’t need to be introduced here.

Line 148 and 155: these two sentences seem to have a slight difference

Line 209: I got lost at the definition of conflicting transactions at first, because I did not realize that it follows from the requirement “the among of funds spent equals the amount of funds received”

Line 221 and Line 239: these two could be merged

Line 225: it seems to me that this property only works for forever-correct processes, since correct process can be corrupted at any point

Line 244: it’s not clear how Byzantine process may lose its fund after attack

Line 261: By the definition of height itself, the ID is not unique. But I guess because of the lattice order, using height is enough. If yes, this will be nice to clarify at this point.

Line 263: it is not clear why members is defined as ones who received money at least once. It seems to be that it’s ok to define it as the ones who have positive stake?

Line 291: Is Validate function’s input intentionally left …?

Line 326: it is not clear to me the discussion on O(n) discrepancy

Line 345: I’d prefer to see the formal definition of install here.

Line 351: local/global usage doesn’t seem conventional, nor intuition. I’d prefer to use different font style, or having global variable starting with a capital letter.

Line 371: “global” variables

Line 407: it’s not clear to me what if a faulty p doesn’t call UpdateFSKey? I guess in this case, it cannot participate in the new configuration? If yes, it’s nice to state it.

Line 519: intuition of validity proof is a bit hand-waving. I’d like to see more argument.

Review #71C
Overall merit
3. 
Weak accept

Explanation of your recommendation
This submission proposes a distributed ledger system based on byzantine lattice agreement instead of consensus.

The use of lattice agreement was implicit in earlier sub-consensus ledgers that relied on atomic snapshot, which is a form of lattice agreement. But atomic snapshot is a shared-memory primitive, which seems unnatural for a distributed ledger, while lattice agreement lends itself to message passing. 

The ledger relies on a form of proof of stake (PoS) to determine who can validate transactions. Communication works by reliable broadcast

Strengths: Elegant exposition and design.

Weakness: this ledger does not support smart contracts (which probably require consensus), limiting its practical appeal. The design does not appear to have been implemented.

Questions for authors’ response
Does the scheme support multisigs?

Rebuttals ResponseAuthor [Pavel Ponomarev]9 Jul 2021
We would like to thank the reviewers for the constructive reviews. Brief feedback on selected comments is provided below. 

=== Reviewer A ===

---- Questions: ----

Q: Could you please characterise what abstract properties transactions have to satisfy in order to fit into your system and whether its design can be generalised beyond the transfer of assets?

A: The system can be generalized to multiple types of assets, both fungible and non-fungible. However, general smart contracts are not possible without consensus. It should be possible to generalize the design to support some restricted set of smart contracts (e.g., notary, polling, assurance, escrow and deposit services), but characterizing the class of implementable smart contracts is left for future work.  Some properties transactions must satisfy:
- One must be able to determine whether a transaction is valid without knowing the full system state. For example, the validity of UTXO transactions that we describe in the paper depends solely on the transaction itself (the spent amount and the dependencies).
- It should be possible to determine whether two transactions conflict by only looking at these transactions (e.g., two UTXO transactions are conflicting if and only if they try to spend the same output).

---- Comments: ----

C: While this is not a big downside of this work (as it presents a theoretical construction), it would be nice to see whether the consensus-less set up indeed buys a lot of advantage in terms of throughput in practice. With this regard, it would be interesting to see a comparison between Pastro and other proof-of-stake systems, such as, e.g., Algorand, in terms of performance.	

A: Performance benefits of restoring to asynchronous algorithms is a valid concern and we plan to address it in the coming future. In the permissioned setting, there is evidence of practical gains in using broadcast-based asset transfer (Astro) over consensus-based [6, DSN 2020]. One may expect similar benefits in permissionless systems.

==== Reviewer B ====

---- Questions: ----

Q: Can you use WURB at every place instead of WRB? This seems to simplify the presentation and discussion.

A: No, we cannot replace WRB with WURB: WURB does not guarantee anything if the corresponding configuration is superseded.

Q: I’m curious about the common assumptions for adversary in PoS. What if a good node sends money to bad nodes? Then eventually bad nodes would gain enough stakes, and the system is not functioning?

A: We assume that at any point in time the adversary controls less than one third of the total funds/assets. If some malicious party does manage to accumulate more than one third among its members, then it can stop the system from functioning.  However, we may consider this scenario to be very unlikely. First, it is difficult to obtain such a significant part of the funds. Second, we believe that owners of large amounts of funds are not interested in destroying the system. 

---- Comments: ----

C: Line 127: does [19,20] bound #configurations for liveness? 

A: Yes, they do.

C: Line 133: where is a global clock used? If it’s only used in full proof, then this doesn’t need to be introduced here.

A: We use time in our proofs in order to define the events when we consider configurations installed/changed in the system. Our protocols do not rely on time.

C: Line 225: it seems to me that this property only works for forever-correct processes, since correct process can be corrupted at any point.

A: Here we talk about a process that is correct at a given moment of time. We impose no condition on a process after it becomes faulty.

C: Line 261: By the definition of height itself, the ID is not unique. But I guess because of the lattice order, using height is enough. If yes, this will be nice to clarify at this point.

A: Yes, since all configurations are comparable, two different configurations cannot have the same height. Thanks for your comment, we will clarify it in the final version of the paper.

C: Line 407: it’s not clear to me what if a faulty p doesn’t call UpdateFSKey? I guess in this case, it cannot participate in the new configuration? If yes, it’s nice to state it.

A: If a faulty process never updates its private key, it will be able to sign messages with any timestamps. In particular, it won't stop the process from participating in new configurations. However, it will not compromise the properties of Pastro in any way because in each superseded configuration there will be too few processes with unupdated keys to fool a client.

==== Reviewer C ====

---- Questions: ----

Q: Does the scheme support multisigs?

A: Multi-signatures can be used for signing transactions as long as correct users do not issue multiple concurrent transactions from one account. One important application of multi-signatures is shared accounts in which any of the owners can issue transactions at any time. Our system is not well-suited for it right now because the owners may accidentally issue concurrent transactions. In general, this functionality requires consensus among the owners [15, PODC 2019]. We plan to address this issue in future work.

@A127 Jul 2021
Summary of discussion:

Overall, the reviewers and PC members liked this paper, and the reviews well summarize the discussion.

==> LA-PoS/PODC-reviews.txt <==
Review #180A
===========================================================================

Overall merit
-------------
3. Weak accept (This paper is in the top 10-25% of submitted papers)

Paper summary
-------------
The paper proposes a new system, named Pastro, for asset transfer that can operate in asynchronous settings with an open (permissionless) environment. Pastro uses weighted quorums to implement a weighted "proof-of-stake" mechanisms, were participants holding a quorum of the total stake define valid transactions. Patro focuses on the problem of asset transfer, where processes exchange (using reliable broadcast) transactions that are grouped in configurations and extended to a latice with dependencies representing history. Pastro uses a specific type of cryptographic signatures (forward-secure digital signatures) to ensure that a compromised private key can be updated, essentially revoking the previous key.

Strengths
---------
- A new solution to a timely and important problem, given the popularity and wide deployment of blockchain systems
- The algorithm is well designed and seems to be sound, authors formally describe it with pseudo-code and proofs of correctness
- The paper is well written and presentation is clear

Weaknesses
----------
- The main contribution is a relatively simple/straightforward generalisation of weighted quorums (but still with an original application domain)
- Some missing details on practical issues (e.g., size of transaction sets, implementation challenges, performance)
- Some of the important parts of the algorithm (pseudo-code) have been delegated to appendix

Comments for authors
--------------------
The weighted stake is a simple extension of the classical weighted quorum approach, were participants' weight is calculated as a function of the assets they own. This is an interesting idea in this context. On the other hand, if few participants own a majority of stake, it suffices to compromise a few nodes to control the whole system. In other words, a few rich nodes can completely control the totality of the assets. I can easily see this as a barrier for the adoption of such a system.

Pastro supports dynamic settings but it is not entirely clear how new participants can enter the system. If I understood correctly, a process with no stake is not a member of a configuration, but becomes member once it owns assets. Does the set of all participants need to be agreed upon, whether or not they are members (i.e., have a stake)? Or can processes dynamically join and leave?

I would have liked to see more discussion about practical aspects for implementing such an algorithm. For instance, the set of transactions Tp can grow very large, what is the practical impact of that? There is a short discussion in Sec. 6 but it remains superficial (e.g., it is not obvious to guarantee that the use of "deltas" is safe, and how large they must be). Furthermore, as there are several operational and deployed blockchain systems that could benefit from the weighted proof-of-stake, I would have liked to get more details about how this protocol could be implemented in a real system and, ideally, get some preliminary assessment of its performance.

Some of the important algorithms and proofs are in appendix, but are often referred to from the main paper. The choice of which algorithm to keep in the paper vs. put in appendix is questionable. For instance, Fig. 5 and 6 seem more important than Fig. 4.

A (even very short) conclusion would be nice to have.

Typos/minor:
- "Under the assumption every input (a set of configurations) to the object only contain" -> "...contains"
- "verifible" -> "verifiable"
- "When a summary transactions" -> "...transaction"
- "owners of processes may loose" -> "...lose"
- "by a sufficiently many system members" -> "...by sufficiently..."
- "ConfigLA (a configuration..." -> missing closing parenthesis


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #180B
===========================================================================

Overall merit
-------------
3. Weak accept (This paper is in the top 10-25% of submitted papers)

Paper summary
-------------
The authors present a solution to the asynchronous asset transfer problem, and propse Pastro. They note that transactions need only causal order, not total order, thereby forgoing the need for expensive consensus algorithms. Instead, Pastro uses reliable broadcast. The driving force behind Pastro is weighted quorums, using a proof-of-stake mechanism.

Strengths
---------
The paper is well written, presenting its ideas clearly. However, the paper is missing some real-world application, e.g., real-estate ownership and transfer.

Weaknesses
----------
A main drawback as I see is the necessity of a finite number of coins. I was unable to understand why the number of coins cannot change with every configuration change, e.g., the way Bitcoin miners get paid per block. This lack of growing assets seems to be a major drawback, as coins are inevitably lost. The authors mention this problem in passing, but I am unconvinced that at the current state the algorithm can overcome this issue.

This paper seems to be a direct continuation of "The Consensus Number of Cryptocurrency", however instead of using the permissioned state, the algorithm uses the stake to create a barrier for entry. Meaning it actually boils down to a permissioned setting with dynamic reconfiguration.

Comments for authors
--------------------
Some minor points:
1. A missing ',' on page 2 in the paragraph starting: "Notice that superseded configuration,..."
2. A missing ',' or page 2 in the sentence: "Our solution does not employ PoW..."
3. The following sentence needs to be restructured: "A Byzantine process deviates from the  algorithm by performing a step not prescribed by it or prematurely stops taking its steps."
4. Missing citation for a join-semilattice.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #180C
===========================================================================

Overall merit
-------------
2. Weak reject (This paper is in the top 25-50% of submitted papers)

Paper summary
-------------
The authors of this paper propose a reconfigurable reliable broadcast protocol called Pastro in the permissionless setting and consider a dynamic adversary. The key idea is to replace quorum systems by a weighted quorum system based on the value at stake the participants have. 

The two main building blocks of Pastro are the Transaction Validation object and the Adjustable Byzantine Lattice Agreement object.

Strengths
---------
The paper demonstrates through the existence of the Pastro protocol that no consensus is needed to implement an asset transfer even in the permissionless setting.

Weaknesses
----------
There is no theoretical analysis of the protocols, which prevents the reader from understanding what it lost due to asynchrony and the absence of consensus. It seems that the complexity of the operations could be drastically increased. 

The paper is hard to parse at time.

Comments for authors
--------------------
I like the idea of not relying on consensus, which allows the authors to propose a solution to the permissionless asset transfer that does not use any form of synchrony to partially order configurations.

I wonder what would be the cost of the operations as the transaction validation phases must restart upon receiving messages with new greater history. Are these number of restarts bounded?

In particular, I wonder what would be the cost of checking the balance of an account (which seems a natural operation in an asset transfer application) as the number of configurations grows indefinitely, I suspect this would require to contact as many configurations. Can these configurations be accessed in parallel or would a balance operation have to follow a breadth first search through the lattice?

It would be good to do an analysis of the time of the algorithm in terms of the number of sequential message delays needed to complete an operation, say under synchrony or a bounded failure rate assumption.

The storage complexity of the algorithm is unclear. The analysis of the space needed by the protocol is only discussed at a high level in Section 6. It is conjectured there that a garbage collector could be implemented asynchronously, but this lacks convincing arguments. Without such a proof, it seems that the proposed protocol requires infinite memory, no?

The authors seem to consider that [14] shows that asset transfer does not need consensus "in general". I found this statement misleading as the same paper shows that the consensus number of cryptocurrency is $n$ without additional assumptions. It would be good to clarify that reliable broadcast is sufficient in some particular cases, where no two processes issue transactions from the same account.

Finally, it seems that the Adjustable Byzantine Lattice Agreement object builds upon [9]. What is the difference? It would be great to have some comparison earlier than p.9 or at least in the dedicated Related Work section.


Section 3: 

- "where where"

- what do you mean by "c is least upper bound"?

The definition of 'verifiable' transaction and 'verifiable' transaction set are quite different, it would be good to use a different terms to avoid confusions.

Section 4: "a sufficiently many" -> "sufficiently many"

ConfigLA: there are missing parentheses.

Missing space after "Formally,"

"Transfer operation[ ] (lines..."

Figure 2, line 19: "Restarts verifiable configuration obtain[ed]"?


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #180D
===========================================================================

Overall merit
-------------
3. Weak accept (This paper is in the top 10-25% of submitted papers)

Paper summary
-------------
The paper proposes an implementation of an asset transfer primitive in a
Byzantine mesage passing system. It has been recently shown that asset transfer
does not require consensus, and thus can be implemented in a purely asynchronous
system. The distinguishing feature of the paper is that it assumes a
permissionless setting with proof-of-stake. In this setting it implements the
protocol using quorums defined based on the stake owned by processes rather than
the number of processes. Informally, the protocol is correct assuming less than
1/3 of the stake is owned by Byzantine processes. A key challenge addressed by
the paper is to formalize this assumption precisely: this is nontrivial due to
the dynamic nature of the system: they money keeps getting transferred between
accounts. The authors address this by requiring the 1/3 condition to also hold
of a wider range of system configurations than the ones that have actually been
activated.

Comments for authors
--------------------
Pros:

- The paper brings asset transfer without consensus closer to the practical
  setting, by incorporating proof-of-stake.

- The proposed protocol is resilient against an adaptive adversary.

Cons:

The proposed protocol lacks reasonable explanations: the paper walks through the
protocol without explaining the rationale for the different choices. The proof
of correctness is delegated to the appendix, and the main text contains only a
very brief and very sketchy proof sketch. As a consequence, it's difficult to
see how the different pieces fit together. For example, the authors explain that
the protocol follows the pipeline in Fig 1, but why? Similarly, I can read the
description of the validation phase (page 7-9), but why is it implemented like
this?

A possible reason for suboptimal presentation is that the authors heavily build
on previous work on asynchronous reconfiguration [19] and generalized lattice
agreement [9], and they may have assumed too much background knowledge from the
reader (this reviewer is familiar with the paper in PODC'19 on asset transfer
without consensus, but not with more recent papers such as [19]). It's also
unclear in what way the present paper goes beyond [19] and [9] in terms of new
techniques. 

Some other (more minor) gripes:

- The proposed protocol sends around data structures of unbounded size. Even
  though the authors say that this could be pruned during the protocol
  execution, I guess this doesn't address the worst case. Is this inherent?

- There's a similar question about the proposed assumption ensuring the
  correctness of the protocol, which considers candidate configurations that
  were never activated: is the need to consider a wider space of configurations
  inherent in some sense? Why would this be okay in practice?

- You say that your lattice agreement "mostly follows the original static
  algorithm [9] adapted to weighted quorums and also consists of two
  phases". But the protocol in [9] is for a crash fault-tolerant system, and you
  consider a Byzantine fault-tolerant one. And, in general, it would be useful
  if you emphasized in what way you paper goes beyond existing ones other than
  by "adapting them to weighted quorums".

Comment @A1 by Reviewer C
---------------------------------------------------------------------------
Summary of decision:
The paper has been thoroughly discussed during the online PC meeting. The PC generally acknowledge that the paper is well-written and that the topic of the paper is timely. The PC also discussed the relation with previous work [9, 13, 19] and recommend the authors further elaborate on the differences with the results of their paper to strengthen them.



==> svg-inkscape/HistoriesProduction_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'HistoriesProduction_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{525bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.19107143)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{HistoriesProduction_svg-tex.pdf}}%
    \put(0.24214286,0.11321429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\mathit{TxVal}\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{HistoriesProduction_svg-tex.pdf}}%
    \put(0.37071429,0.15107143){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(txs, \sigma_{txs}\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{HistoriesProduction_svg-tex.pdf}}%
    \put(0.37071429,0.01678571){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\texttt{VerifyTransactionSet}(txs, \sigma_{txs}) = true\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{HistoriesProduction_svg-tex.pdf}}%
    \put(0.49928571,0.11321429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\mathit{ConfigLA}\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{HistoriesProduction_svg-tex.pdf}}%
    \put(0.6,0.14464286){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\(C, \sigma_{C}\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{HistoriesProduction_svg-tex.pdf}}%
    \put(0.62071429,0.05892857){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\texttt{VerifyConfiguration}(C, \sigma_{C}) = true\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{HistoriesProduction_svg-tex.pdf}}%
    \put(0.75642857,0.11321429){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\(\mathit{HistLA}\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{HistoriesProduction_svg-tex.pdf}}%
    \put(0.85928571,0.14464286){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\(H, \sigma_{H}\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{HistoriesProduction_svg-tex.pdf}}%
    \put(0.99642857,0.025){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\(\texttt{VerifyHistory}(H, \sigma_{H}) = true\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{HistoriesProduction_svg-tex.pdf}}%
    \put(0.08785714,0.14464286){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\(tx, \sigma_{tx}\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{HistoriesProduction_svg-tex.pdf}}%
    \put(0.00214286,0.05892857){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\(\texttt{VerifySender}(tx, \sigma_{tx}) = true\)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{HistoriesProduction_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

